Adaptive Appearance Rendering

We propose an approach to generate images of people given a desired appearance and pose. Disentangled representations of pose and appearance are necessary to handle the compound variability in the resulting generated images. Hence, we develop an approach based on intermediate representations of poses and appearance: our pose-guided appearance rendering network firstly encodes the targets' poses using an encoder-decoder neural network. Then the targets' appearances are encoded by learning adaptive appearance filters using a fully convolutional network. Finally, these filters are placed in the encoder-decoder neural networks to complete the rendering. We demonstrate that our model can generate images and videos that are superior to state-of-the-art methods, and can handle pose guided appearance rendering in both image and video generation.

==> measures.txt <==

..................................................FASHION.............................................FASHION.............................................................................................
128X128

fashion/ours/ : 6138
0.084858344638 17.233820609 0.650800817198

fashion/ours-no-style-loss/ : 6138
0.0884320075769 17.0346367547 0.64835861241

fashion/our-no-content-loss/ : 6138
0.106977454894 16.1756192461 0.615269392362

fashion/our-no-l1-loss/ : 6138
0.113647894059 15.889824399 0.58102979171

fashion/baseline2/ : 6138
0.123599846399 15.6150058116 0.570761343946


fashion/baseline3/ : 6138
0.127558696711 15.5597072922 0.58363156182


fashion/vam/ : 6138
0.189881053351 13.7363920626 0.525298839798


256X256

fashion/ours/ : 6138
0.0922192756374 16.8668828535 0.685485418969


fashion/ours-no-style-loss/ : 6138
0.0958291398213 16.6784046292 0.683254814396

fashion/ours-no-content-loss/ : 6138
0.113758777069 15.900724535 0.661189786728

fashion/ours-no-l1-loss/ : 6138
0.119959724558 15.6538876504 0.64522503342

fashion/baseline2/ : 6138
0.128884650298 15.4189585724 0.639447839033


fashion/baseline3/ : 6138
0.132919965011 15.3617957949 0.639189695898


fashion/vam/ : 6138
0.195193690521 13.6038784347 0.59479676809





..................................................VOLLEYBALL.............................................VOLLEYBALL......................................................................................
256X256

volleyball/ours-test-150epoch-gt/ : 7145
0.166997955796 14.0190733311 0.282504369727


volleyball/baseline2-test-150epoch-gt/ : 7145
0.185376471906 13.5037289427 0.233294506637


volleyball/vam-test-150epoch-gt/ : 7145
0.209067622914 13.0173658209 0.217802715713







----------------Pose Score-----------------------

MSE between estimated pose on generated image and estimated pose on gt image

-----Fashion-----

--------- [0, 1]  ------- [-1, 1]

vam: 0.237110858095  /   0.5220914483308644

baseline2: 0.0845863693557  / 0.33485625198601005

baseline3: 0.0978605677058  / 0.3399302318228866

ours: 0.0243416790807  / 0.25975767517710985

ours-no-style-loss: 0.034691143332  / 0.27718841402356625

ours-no-l1-loss: 0.0439318021511  / 0.27284412220706383

ours-no-content-loss: 0.0581491577123  / 0.2895299302919676


-------------Or with a recall number:

----- recall (100% joints matching) ------ mse of true positive results [0, 128]

vam: 0.04 / 22.81

baseline2: 0.41 / 11.40

baseline3: 0.33 / 11.61

ours-no-style-loss: 0.66 / 5.37

ours-no-l1-loss: 0.54 / 9.34

ours-no-content-loss: 0.44 / 10.74

ours: 0.66 / 5.62


--updated (0,1) joint-wise mse

ours
('score: ', 0.007697760063648922)
ours-no-style-loss
('score: ', 0.009224867397952691)
ours-no-l1-loss
('score: ', 0.013369132143506893)
ours-no-content-loss
('score: ', 0.01666853924958118)
baseline2
('score: ', 0.0213128316602623)
baseline3
('score: ', 0.02596473137804851)
vam-new
('score: ', 0.02253399939601188)
vam
('score: ', 0.06156815430971053)


--updated(-1,1) joint-wise mse

ours
('score: ', 0.030976852161973895)
ours-no-style-loss
('score: ', 0.037123324069340956)
ours-no-l1-loss
('score: ', 0.05381417735880752)
ours-no-content-loss
('score: ', 0.06711529496336076)
baseline2
('score: ', 0.08585869811090695)
baseline3
('score: ', 0.10463661587937077)
vam-new
('score: ', 0.09096062231908615)
vam
('score: ', 0.2482722239931572)

----- recall (above 80% joints matching) ------ mse of true positive results [0, 128]

vam: 0.15 / 26.81

baseline2: 0.71 / 13.04

baseline3: 0.60 / 13.52

ours-no-style-loss: 0.87 / 6.23

ours-no-l1-loss: 0.82 / 10.59

ours-no-content-loss: 0.73 / 12.32

ours: 0.85 / 6.58
